Interactive Learning of Physical Object Properties Through Robot Manipulation and Database of Object Measurements

This work presents a framework for automatically extracting physical object properties, such as material composition, mass, volume, and stiffness, through robot manipulation and a database of object measurements. The framework involves exploratory action selection to maximize learning about objects on a table. A Bayesian network models conditional dependencies between object properties, incorporating prior probability distributions and uncertainty associated with measurement actions. The algorithm selects optimal exploratory actions based on expected information gain and updates object properties through Bayesian inference. Experimental evaluation demonstrates effective action selection compared to a baseline and correct termination of the experiments if there is nothing more to be learned. The algorithm proved to behave intelligently when presented with trick objects with material properties in conflict with their appearance. The robot pipeline integrates with a logging module and an online database of objects, containing over 24,000 measurements of 63 objects with different grippers. All code and data are publicly available, facilitating automatic digitization of objects and their physical properties through exploratory manipulations.

==> Figures/diagram_actions_probability_model_cropped.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'diagram_actions_probability_model_cropped.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{464.1829834bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80128315)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{diagram_actions_probability_model_cropped.pdf}}%
    \put(0.591627,0.04347036){\color[rgb]{0.24705882,0.30980392,0.45098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{MASS}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{diagram_actions_probability_model_cropped.pdf}}%
    \put(0.53588493,0.3911343){\color[rgb]{0.24705882,0.30980392,0.45098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Gaussian Mixture\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{diagram_actions_probability_model_cropped.pdf}}%
    \put(0.53588493,0.57787526){\color[rgb]{0.24705882,0.30980392,0.45098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Gaussian Mixture\end{tabular}}}}%
    \put(0.06731971,0.58126002){\color[rgb]{0.24705882,0.30980392,0.45098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Categorical\end{tabular}}}}%
    \put(0.31662865,0.58126002){\color[rgb]{0.24705882,0.30980392,0.45098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Categorical\end{tabular}}}}%
    \put(0.28705433,0.17201022){\color[rgb]{0.24705882,0.30980392,0.45098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Gaussian Mixture\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{diagram_actions_probability_model_cropped.pdf}}%
    \put(0.31253277,0.44694199){\color[rgb]{0.24705882,0.30980392,0.45098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{MATERIAL}\end{tabular}}}}%
    \put(0.43688683,0.76102228){\color[rgb]{0.24705882,0.30980392,0.45098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{ACTIONS}\end{tabular}}}}%
    \put(0.55255255,0.44697039){\color[rgb]{0.24705882,0.30980392,0.45098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{ELASTICITY}\end{tabular}}}}%
    \put(0.58148443,0.26072456){\color[rgb]{0.24705882,0.30980392,0.45098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{DENSITY}\end{tabular}}}}%
    \put(0.31843192,0.0434956){\color[rgb]{0.24705882,0.30980392,0.45098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{VOLUME}\end{tabular}}}}%
    \put(0.08722511,0.05729884){\color[rgb]{0.24705882,0.30980392,0.45098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{MODEL}\end{tabular}}}}%
    \put(0.08555677,0.70663783){\color[rgb]{0.91764706,0.41960784,0.4}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{VISION}\end{tabular}}}}%
    \put(0.33558128,0.70663783){\color[rgb]{0.91764706,0.41960784,0.4}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{SOUND}\end{tabular}}}}%
    \put(0.06443654,0.08601815){\color[rgb]{0.24705882,0.30980392,0.45098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{NETWORK}\end{tabular}}}}%
    \put(0.05610524,0.4472481){\color[rgb]{0.24705882,0.30980392,0.45098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{CATEGORY}\end{tabular}}}}%
    \put(0.24688348,0.48199003){\color[rgb]{0.24705882,0.30980392,0.45098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{$\Sigma$}\end{tabular}}}}%
    \put(0.5770582,0.17244546){\color[rgb]{0.24705882,0.30980392,0.45098039}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Normal\end{tabular}}}}%
    \put(0.5501026,0.70663783){\color[rgb]{0.91764706,0.41960784,0.4}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{SQUEEZING}\end{tabular}}}}%
    \put(0.8026023,0.70663783){\color[rgb]{0.91764706,0.41960784,0.4}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\textbf{WEIGHING}\end{tabular}}}}%
  \end{picture}%
\endgroup%

